Violence Detection in Videos

In the recent years, there has been a tremendous increase in the amount of video content uploaded to social networking and video sharing websites like Facebook and Youtube. As of result of this, the risk of children getting exposed to adult and violent content on the web also increased. To address this issue, an approach to automatically detect violent content in videos is proposed in this work. Here, a novel attempt is made also to detect the category of violence present in a video. A system which can automatically detect violence from both Hollywood movies and videos from the web is extremely useful not only in parental control but also for applications related to movie ratings, video surveillance, genre classification and so on. Here, both audio and visual features are used to detect violence. MFCC features are used as audio cues. Blood, Motion, and SentiBank features are used as visual cues. Binary SVM classifiers are trained on each of these features to detect violence. Late fusion using a weighted sum of classification scores is performed to get final classification scores for each of the violence class target by the system. To determine optimal weights for each of the violence classes an approach based on grid search is employed. Publicly available datasets, mainly Violent Scene Detection (VSD), are used for classifier training, weight calculation, and testing. The performance of the system is evaluated on two classification tasks, Multi-Class classification, and Binary Classification. The results obtained for Binary Classification are better than the baseline results from MediaEval-2014.

==> Figures/results/results.txt <==
Hollywood
---------
	      AUC  REC  FPR  ACC  PRE  TNR
	      ---- ---- ---- ---- ---- ----
scikitlearn - 0.61 0.79 0.72 0.45 0.37 0.27
sunvid 0    - 0.58 0.06 0.09 0.61 0.28 0.90
sunvid 2    - 0.62 0.27 0.17 0.63 0.45 0.82
sunvid 5    - 0.60 0.62 0.50 0.54 0.40 0.49
combined    - 0.50 0.78 0.70 0.35 0.14 0.29

YouTube
-------
	      AUC  REC  FPR  ACC  PRE  TNR
	      ---- ---- ---- ---- ---- ----
scikitlearn - 0.56 0.69 0.56 0.46 0.15 0.43
sunvid 0    - 0.56 0.03 0.03 0.83 0.12 0.96
sunvid 2    - 0.58 0.20 0.07 0.82 0.28 0.92
sunvid 5    - 0.57 0.52 0.37 0.60 0.17 0.62
combined    - 0.54 0.57 0.49 0.52 0.38 0.50

**************************************************

YouTube
---------
	      EER  AUC  REC  FPR  ACC  PRE  TNR  MAP  MAP@100
	      ---- ---- ---- ---- ---- ---- ---- ---- -------
scikitlearn - 0.42 0.56 0.90 0.71 0.59 0.55 0.29 0.84 0.01
sunvid 0    - 0.42 0.56 0.03 0.05 0.49 0.38 0.94 0.84 0.01
sunvid 2    - 0.43 0.59 0.36 0.23 0.56 0.61 0.76 0.85 0.01
sunvid 5    - 0.43 0.57 0.67 0.55 0.55 0.54 0.44 0.84 0.01
combined    - 0.45 0.55 0.61 0.57 0.52 0.51 0.42 0.84 0.01
old         - 0.53 0.48 0.11 0.26 0.42 0.30 0.73 0.82 0.009

Hollywood
-------
	      EER  AUC  REC  FPR  ACC  PRE  TNR  MAP  MAP@100
	      ---- ---- ---- ---- ---- ---- ---- ---- -------
scikitlearn - 0.36 0.69 0.47 0.43 0.51 0.52 0.56 0.95 0.002
sunvid 0    - 0.38 0.66 0.01 0.04 0.48 0.10 0.95 0.94 0.002
sunvid 2    - 0.36 0.69 0.03 0.05 0.49 0.40 0.94 0.95 0.002
sunvid 5    - 0.35 0.69 0.41 0.32 0.54 0.55 0.67 0.94 0.002
combined    - 0.44 0.59 0.85 0.51 0.67 0.62 0.48 0.94 0.002 
old	    - 0.45 0.54 0.81 0.37 0.72 0.68 0.62 0.93 0.002

